Cryogenic Volume-Phase Holograpic Grisms for MOIRCS

We have developed high dispersion VPH (volume phase holographic) grisms with zinc selenide (ZnSe) prisms for the cryogenic optical system of MOIRCS (Multi-Object near InfraRed Camera and Spectrograph) for Y-, J-, H- and K- band observations. We fabricated the VPH gratings using a hologram resin. After several heat cycles at between room temperature and 120 K, the VPH gratings were assembled to grisms by gluing with two ZnSe prisms. Several heat cycles were also carried out for the grisms before being installed into MOIRCS. We measured the efficiencies of the VPH grisms in a laboratory, and found them to be 70% - 82%. The performances obtained by observations of MOIRCS with the 8.2 m Subaru Telescope have been found to be very consistent with the results in the laboratory test. This is the first astronomical application of cryogenic VPH grisms.

==> 00README.XXX.txt <==
nohypertex
